Hypergraph Partitioning for Sparse Matrix-Matrix Multiplication

We propose a fine-grained hypergraph model for sparse matrix-matrix multiplication (SpGEMM), a key computational kernel in scientific computing and data analysis whose performance is often communication bound. This model correctly describes both the interprocessor communication volume along a critical path in a parallel computation and also the volume of data moving through the memory hierarchy in a sequential computation. We show that identifying a communication-optimal algorithm for particular input matrices is equivalent to solving a hypergraph partitioning problem. Our approach is sparsity dependent, meaning that we seek the best algorithm for the given input matrices. In addition to our (3D) fine-grained model, we also propose coarse-grained 1D and 2D models that correspond to simpler SpGEMM algorithms. We explore the relations between our models theoretically, and we study their performance experimentally in the context of three applications that use SpGEMM as a key computation. For each application, we find that at least one coarse-grained model is as communication efficient as the fine-grained model. We also observe that different applications have affinities for different algorithms. Our results demonstrate that hypergraphs are an accurate model for reasoning about the communication costs of SpGEMM as well as a practical tool for exploring the SpGEMM algorithm design space.

==> 27ptAP.txt <==
               n                P         geom-row            row            col          outer          monoa         monob         monoc          fine
            5832                8             2368             2256            21018             3756             2564             3088             3243             2534
           19683               27             5528             4221            28404             5878             4379             5151             4200             4649
           46656               64             5528             4932            29592             6319             5340             6117             4982             5110
           91125              125             5528             5118            34452             6960             5859             6760             5599             5823
          250047              343             5528             5953            38556             7236             5928             7360             5807             6160
          531441              729             5528             5578            38016             7663             6604             7968             6632             6914
          970299             1331             5528             5899            39312             7856             6772             8496             6661             6679


==> 27ptPTAP.txt <==
               n                P         geom-row       geom-outer            row            col          outer          monoa          monob          monoc           fine
            5832                8             4348              784             5104             3822              538              532              571             4003              573
           19683               27            10712             2072            11564             8503             1046             1002             1112             9824              964
           46656               64            10712             2072            11796             9302             1125             1212             1253             9405             1181
           91125              125            10712             2072            12280             9741             1393             1255             1316            10268             1324
          250047              343            10712             2072            14632            10982             1400             1399             1514            11721             1444
          531441              729            10712             2072            15304            10987             1406             1434             1431            11969             1491
          970299             1331            10712             2072            15416            11768             1589             1540             1516            12774             1548


==> biogrid11.txt <==
P row outer monoa monoc fine
16 121866 1661289 178153 128006 137599
32 118327 1661289 153848 110002 109109
64 105646 1661289 156814 74560 85950
128 90481 1661289 91331 55885 62338
256 86207 1661289 54492 39546 41986
512 66396 1661289 29223 23936 26358
1024 66396 1661289 17439 15693 15649


==> cont11l.txt <==
P row outer monoa monoc fine
16 10500 6380 9016 7800 6514
32 7189 4484 5288 5764 4841
64 5418 3162 4403 4680 3524
128 3864 2422 3034 3407 2668
256 2871 1828 2094 2312 1916
512 2149 1258 1617 1546 1521
1024 1596 876 1204 1196 1095


==> dblp.txt <==
P row outer monoa monoc fine
16 416612 136827 163182 140144 92435
64 177954 83054 70716 57275 47412
256 68623 51237 34024 26910 23528
1024 25214 63779 14958 12449 11180
4096 20951 63779 5799 6544 5417


==> dip.txt <==
P row outer monoa monoc fine
16 24193 45140 22028 21253 22782
32 17927 32749 15801 17394 14271
64 12149 24996 11128 11917 9019
128 8779 21143 7338 6917 6083
256 7974 21143 4404 4624 3862
512 6180 21143 2637 2654 2351
1024 6180 21143 1646 1617 1463


==> enron.txt <==
P row outer monoa monoc fine
16 208306 1122430 347759 230668 254791
64 148548 568150 216254 141372 148165
256 116732 568150 110483 79393 84314
1024 92616 568150 37441 32811 31737
4096 92616 568150 12202 11258 12171


==> facebook.txt <==
P row outer monoa monoc fine
16 61671 319982 78247 53892 53512
64 61852 324730 56905 34346 38571
256 61852 324730 27100 19748 21019
1024 61097 324730 13053 10292 10302
4096 61097 324730 4639 3928 3878


==> fome21.txt <==
P row outer monoa monoc fine
16 6017 1181 1144 5247 1131
32 4887 819 834 4698 926
64 3270 621 651 3428 612
128 2472 432 451 2378 433
256 1760 292 316 1606 299
512 1268 212 198 951 199
1024 697 123 126 664 126


==> matrixdims.csv <==
name,ma,na,nb,nzarow,nzbrow,nzcrow,flopsnzc
27-AP,970299,970299,35937,26.4582,4.4633,12.0551,9.8744
27-PTAP,35937,970299,35937,4.4633,12.055,25.3965,49.0196
SA-AP,1088640,1088640,31496,26.406,20.145,38.529,13.935
SA-PTAP,31496,1088640,31496,696.309,38.529,216.359,139.333
fome21,67748,216350,67748,6.868,2.151,9.45,1.622
pds80,129181,434580,129181,7.182,2.135,9.669,1.64
pds100,156243,514577,156243,7.015,2.13,9.413,1.639
cont11l,1468599,1961394,1468599,3.665,2.744,12.3,1.487
sgpf5y6,246077,312540,246077,3.381,2.662,11.284,1.234
biogrid11,5853,5853,5853,21.452,21.452,2105.727,1.626
dip,5051,5051,5051,8.749,8.749,200.859,1.588
wiphi,5955,5955,5955,8.396,8.396,85.616,1.525
dblp,425957,425957,425957,4.929,4.929,64.816,1.654
enron,36692,36692,36692,10.02,10.02,831.03,1.689
facebook,4039,4039,4039,43.691,43.691,717.129,6.493
roadnetca,1971281,1971281,1971281,2.807,2.807,6.548,1.358


==> pds100.txt <==
P row outer monoa monoc fine
16 9663 2256 2254 8926 2326
32 7482 1669 1596 6818 1553
64 6011 1111 1144 6072 1318
128 4159 780 797 4370 777
256 3140 539 524 3231 471
512 2268 356 338 1931 340
1024 1394 226 224 1374 219


==> pds80.txt <==
P row outer monoa monoc fine
16 10157 2053 2134 8530 2040
32 6744 1593 1529 6021 1453
64 4948 1060 995 5294 977
128 4172 751 732 4145 671
256 2935 476 469 2437 462
512 1724 310 308 2189 304
1024 1174 192 200 1106 205


==> roadnetca.txt <==
P row outer monoa monoc fine
16 1615 526 524 1077 566
64 1376 496 423 1002 431
256 955 366 324 730 416
1024 728 278 224 483 265
4096 397 164 182 322 190


==> saamgeAP.txt <==
n P row col outer monoa monob monoc fine
4096 8 6177 37305 8908 7077 8119 6584 7485
8192 16 10168 42501 12702 10351 13085 10722 10408
16384 32 11402 44388 15697 13609 14750 12643 14343
32768 64 15225 48942 19369 18845 22267 18069 17908
65536 128 18587 60348 22603 21149 23668 20214 18852
131072 256 21321 70905 24453 21450 27030 22020 23881
262144 512 22247 63693 26772 24928 29114 25106 24990
524288 1024 22703 76437 29434 26884 30923 25984 28772
1048576 2048 27142 86895 32511 28108 33330 25480 nan


==> saamgePTAP.txt <==
n P row col outer monoa monob monoc fine
4096 8 24053 22916 1177 1177 1614 17393 1339
8192 16 35118 39285 2973 3267 3105 28197 2961
16384 32 45051 41026 5231 4287 4746 33575 6026
32768 64 69858 60111 7307 8028 7691 42793 8751
65536 128 78533 77091 9303 9401 9656 52337 10076
131072 256 89671 79984 12748 11550 12386 57766 14936
262144 512 103592 102345 14432 14074 16003 66683 16234
524288 1024 124832 111568 19244 15365 17645 70597 nan
1048576 2048 139140 107085 21021 18510 20415 nan nan


==> sgpf5y6.txt <==
P row outer monoa monoc fine
16 6976 662 675 1795 892
32 8519 634 626 2422 685
64 9123 482 474 2578 510
128 9291 409 335 3088 390
256 5387 277 289 2334 260
512 3375 224 186 1502 202
1024 1866 188 179 964 141


==> wiphi.txt <==
P row outer monoa monoc fine
16 17763 14099 9249 6426 6630
32 12911 9481 7335 4691 4795
64 7463 6406 5115 3411 3306
128 4790 5448 2912 2358 2357
256 4335 3387 1982 1558 1613
512 3960 2968 1290 1037 979
1024 3960 2968 753 661 620

